Monte Carlo Methods for the Ferromagnetic Potts Model Using Factor Graph Duality

Normal factor graph duality offers new possibilities for Monte Carlo algorithms in graphical models. Specifically, we consider the problem of estimating the partition function of the ferromagnetic Ising and Potts models by Monte Carlo methods, which are known to work well at high temperatures, but to fail at low temperatures. We propose Monte Carlo methods (uniform sampling and importance sampling) in the dual normal factor graph, and demonstrate that they behave differently: they work particularly well at low temperatures. By comparing the relative error in estimating the partition function, we show that the proposed importance sampling algorithm significantly outperforms the state-of-the-art deterministic and Monte Carlo methods. For the ferromagnetic Ising model in an external field, we show the equivalence between the valid configurations in the dual normal factor graph and the terms that appear in the high-temperature series expansion of the partition function. Following this result, we discuss connections with Jerrum-Sinclair's polynomial randomized approximation scheme (the subgraphs-world process) for evaluating the partition function of ferromagnetic

==> 1/constant_BP.txt <==
S Z
0.100000000000000	0.000002259611478
0.300000000000000	0.000184769002723
0.500000000000000	0.001446600823122
0.700000000000000	0.005784112923745
0.900000000000000	0.019026276646396
1.100000000000000	0.057921508590961
1.300000000000000	0.098534387011615
1.500000000000000	0.126851932389515
1.700000000000000	0.144855978245880
1.900000000000000	0.155421047493045
2.100000000000000	0.160780370681239
2.300000000000000	0.162533777173459
2.500000000000000	0.161812185248936
2.700000000000000	0.159416486498719
2.900000000000000	0.155916128671309


==> 1/constant_HAK.txt <==
S Z
0.100000000000000	0.000000000004015
0.300000000000000	0.000000033794399
0.500000000000000	0.000003370513399
0.700000000000000	0.000112961080489
0.900000000000000	0.015839144860052
1.100000000000000	0.013916278236846
1.300000000000000	0.028561866448751
1.500000000000000	0.099234077353093
1.700000000000000	0.149047734611902
1.900000000000000	0.162422978078611
2.100000000000000	0.178375966496123
2.300000000000000	0.264551888633725
2.500000000000000	0.213919692183509
2.700000000000000	0.255714632252331
2.900000000000000	0.180701639885434


==> 1/constant_MEHDI_IMP.txt <==
S Z
0.100000000000000	0.000002417019391
0.300000000000000	0.000008132474485
0.500000000000000	0.018046690745351
0.700000000000000	0.039803313127440
0.900000000000000	0.015625692520399
1.100000000000000	0.000313795707735
1.300000000000000	0.000147396428917
1.500000000000000	0.000025815602867
1.700000000000000	0.000012144689463
1.899999999999999	0.000004147978021
2.100000000000001	0.000001708962527
2.299999999999999	0.000000902979738
2.500000000000000	0.000000429483536
2.700000000000001	0.000000157948955
2.899999999999999	0.000000025086772


==> 1/constant_MEHDI_UNI.txt <==
S Z
0.100000000000000	1.593380184794885
0.300000000000000	0.736816534023296
0.500000000000000	0.350866230023515
0.700000000000000	0.155667421103712
0.900000000000000	0.040516507953460
1.100000000000000	0.002524567990844
1.300000000000000	0.001138466757378
1.500000000000000	0.001067141638525
1.700000000000000	0.000535390298135
1.899999999999999	0.000255651104358
2.100000000000001	0.000123818280282
2.299999999999999	0.000059258881986
2.500000000000000	0.000029741028953
2.700000000000001	0.000014834353838
2.899999999999999	0.000007696133474


==> 1/constant_TREEEP.txt <==
S Z
0.100000000000000	0.000001518609360
0.300000000000000	0.000124525061485
0.500000000000000	0.000982109877668
0.700000000000000	0.003997994750258
0.900000000000000	0.014065761998945
1.100000000000000	0.010180460135422
1.300000000000000	0.003221323214573
1.500000000000000	0.001140329270909
1.700000000000000	0.000427358461493
1.900000000000000	0.000165947257723
2.100000000000000	0.000066001791559
2.300000000000000	0.000026701477049
2.500000000000000	0.000010938996810
2.700000000000000	0.000004524721516
2.900000000000000	0.000001885764680


==> 10/BP.txt <==
S Z
0.001000000000000	0.000000000000012
0.050000000000000	0.000000075744287
0.150000000000000	0.000005126640276
0.250000000000000	0.000029744443893
0.350000000000000	0.000073305268453
0.450000000000000	0.000104078064237
0.550000000000000	0.000096261069355
0.650000000000000	0.000064689847698
0.750000000000000	0.000035209977083
0.850000000000000	0.000016902675243
0.950000000000000	0.000007564179832
1.050000000000000	0.000003260339045
1.150000000000000	0.000001378834060
1.250000000000000	0.000000578134599
1.350000000000000	0.000000241748318
1.450000000000000	0.000000101138821
1.550000000000000	0.000000042406780
1.650000000000000	0.000000017838647
1.750000000000000	0.000000007530454
1.850000000000000	0.000000003190479
1.950000000000000	0.000000001356524


==> 10/GBP.txt <==
S Z
0.001000000000000	0.000000000042515
0.050000000000000	0.000000000045902
0.150000000000000	0.000000000002189
0.250000000000000	0.000000001849463
0.350000000000000	0.000000013901844
0.450000000000000	0.000000035388920
0.550000000000000	0.000000039642547
0.650000000000000	0.000000024334470
0.750000000000000	0.000000010187693
0.850000000000000	0.000000003420503
0.950000000000000	0.000000001001176
1.050000000000000	0.000000000236931
1.150000000000000	0.000000000023656
1.250000000000000	0.000000000039748
1.350000000000000	0.000000000065013
1.450000000000000	0.000000000067012
1.550000000000000	0.000000000079434
1.650000000000000	0.000000000068306
1.750000000000000	0.000000000063504
1.850000000000000	0.000000000075808
1.950000000000000	0.000000000065779


==> 10/Imp1.txt <==
S Z
0.001000000000000	0.000000019139086
0.050000000000000	0.000000208387376
0.150000000000000	0.000005491948263
0.250000000000000	0.000005821492601
0.350000000000000	0.000107302279094
0.450000000000000	0.000230147652942
0.550000000000000	0.000168258953446
0.650000000000000	0.000082849112166
0.750000000000000	0.000063411543973
0.850000000000000	0.000075666461437
0.950000000000000	0.000029506034273
1.050000000000000	0.000030667181783
1.150000000000000	0.000011240213685
1.250000000000000	0.000056169788676
1.350000000000000	0.000037281946875
1.450000000000000	0.000040683395318
1.550000000000000	0.000019189619135
1.650000000000000	0.000021870567357
1.750000000000000	0.000044309684074
1.850000000000000	0.000043932745153
1.950000000000000	0.000002271227782


==> 10/Imp2.txt <==
S Z
0.001000000000000	0.435571048545068
0.050000000000000	0.201072833074386
0.150000000000000	0.115062518389660
0.250000000000000	0.074384763623480
0.350000000000000	0.044718099113221
0.450000000000000	0.024630069402150
0.550000000000000	0.012524817557490
0.650000000000000	0.005498474247645
0.750000000000000	0.001714592990247
0.850000000000000	0.000670326129665
0.950000000000000	0.000298810911615
1.050000000000000	0.000091146509005
1.150000000000000	0.000056908973503
1.250000000000000	0.000025488528834
1.350000000000000	0.000016472779613
1.450000000000000	0.000009577916160
1.550000000000000	0.000006326627309
1.650000000000000	0.000003985686731
1.750000000000000	0.000002492814972
1.850000000000000	0.000001360258118
1.950000000000000	0.000000949078202


==> 10/TreeEP.txt <==
S Z
0.001000000000000	0.000000000000009
0.050000000000000	0.000000050894441
0.150000000000000	0.000003446758928
0.250000000000000	0.000020022122650
0.350000000000000	0.000049440594688
0.450000000000000	0.000070383235679
0.550000000000000	0.000065275954469
0.650000000000000	0.000043943075802
0.750000000000000	0.000023924940682
0.850000000000000	0.000011476679448
0.950000000000000	0.000005129531001
1.050000000000000	0.000002207912106
1.150000000000000	0.000000932535764
1.250000000000000	0.000000390560996
1.350000000000000	0.000000163153953
1.450000000000000	0.000000068202302
1.550000000000000	0.000000028579094
1.650000000000000	0.000000012015020
1.750000000000000	0.000000005069727
1.850000000000000	0.000000002147138
1.950000000000000	0.000000000912639


==> 11/VarUDLower1.txt <==
S Z
0.0	0.693147
0.1	0.692965
0.2	0.689818
0.3	0.675703
0.4	0.63263
0.45  0.584695
0.5	0.508091
0.7	0.18
0.75    0.10658
0.8     0.0384
0.81    0.02536
0.82    0.01252
0.83    -0.00012

==> 11/VarUDUpper.txt <==
S Z
0.0	0.693147
0.1	0.70283
0.2	0.72807
0.3	0.75714
0.4	0.76738
0.5	0.70187
0.6	0.59314
0.7	0.49143
0.8	0.40414
0.9	0.33133
1.0	0.271306
1.1	0.222069
1.2	0.18172
1.3	0.148731
1.4	0.12174
1.5	0.09963
1.6	0.08157
1.7	0.06677
1.8	0.05466
1.9	0.04475
2.0	0.036635
2.1	0.02999
2.2	0.0245567
2.3	0.02011
2.4	0.01646
2.5	0.01348
2.6	0.01103
2.7	0.00903
2.8	0.0074
2.9	0.00606
3.0	0.00496

==> 11/VarUImp.txt <==
S Z
0.00	0.00000
0.1	0.18984
0.2	0.35694
0.3	0.49388
0.4	0.58328
0.5	0.57442
0.6	0.50674
0.7	0.43256
0.8	0.36338
0.9	0.30442
1.0	0.25230
1.1	0.20970
1.2	0.17286
1.3	0.14294
1.4	0.11798
1.5	0.09700
1.6	0.08000
1.7	0.06500
1.8	0.05400
1.9	0.04000
2.0	0.03600
2.1	0.03000
2.2	0.02400
2.3	0.02000
2.4	0.01600
2.5	0.01000

==> 11/VarUP.txt <==
S Z
0.00	0.00000
0.1	0.02122
0.2	0.10345
0.3	0.32216
0.4	0.53624
0.5	0.64192
0.6	0.67296
0.7	0.68472
0.8	0.68953
0.9	0.69157
1.0	0.69245
1.1	0.69285
1.2	0.69301
1.3	0.69309
1.4	0.69313
1.5	0.69313
1.6	0.69314
1.7	0.693142
1.8	0.693143
1.9	0.693145
2.0	0.693147
2.1	0.693147
2.2	0.693147
2.3	0.693147
2.4	0.693147
2.5	0.693147
2.6	0.693147
2.7	0.693147
2.8	0.693147
2.9	0.693147
3.0	0.693147

==> 2/BP.txt <==
S Z
0.001000000000000	0.000000000000004
0.050000000000000	0.000000051554950
0.250000000000000	0.000033451773790
0.450000000000000	0.000351478138566
0.650000000000000	0.001478674690930
0.850000000000000	0.004062841861957
1.050000000000000	0.008786350515244
1.250000000000000	0.016626370876032
1.450000000000000	0.028549111251057
1.649999999999999	0.043024591553766
1.850000000000001	0.056647873408469
2.049999999999999	0.067708096243091
2.250000000000000	0.076107007414740
2.450000000000001	0.082243581839263
2.649999999999999	0.086575742645197
2.850000000000001	0.089504207811634


==> 2/GBPLoop4.txt <==
S Z
0.001000000000000	0.000000000000002
0.050000000000000	0.000000000000005
0.250000000000000	0.000000001230916
0.450000000000000	0.000000171963452
0.650000000000000	0.000004160827443
0.850000000000000	0.000046448215970
1.050000000000000	0.000335426489751
1.250000000000000	0.001692848486680
1.450000000000000	0.005327104502132
1.649999999999999	0.010152650061320
1.850000000000001	0.013102986313661
2.049999999999999	0.013064871163303
2.250000000000000	0.010871337593621
2.450000000000001	0.008639785962124
2.649999999999999	0.007027373808910
2.850000000000001	0.005896415629693


==> 2/Imp.txt <==
S Z
0.001000000000000	0.000000032389968
0.050000000000000	0.000000222546117
0.250000000000000	0.000001276374504
0.450000000000000	0.000005236292190
0.650000000000000	0.000017739094127
0.850000000000000	0.000041812591196
1.050000000000000	0.000046546829781
1.250000000000000	0.000077081124289
1.450000000000000	0.000044908933391
1.649999999999999	0.000008527017957
1.850000000000001	0.000002742140122
2.049999999999998	0.000000999110892
2.250000000000000	0.000000356936155
2.450000000000002	0.000000251534036
2.649999999999999	0.000000112649665
2.850000000000001	0.000000087821558


==> 2/Tree.txt <==
S Z
0.001000000000000	0.000000000000001
0.050000000000000	0.000000013401451
0.250000000000000	0.000008540901406
0.450000000000000	0.000090216045694
0.650000000000000	0.000390553535919
0.850000000000000	0.001128631054512
1.050000000000000	0.002637010341632
1.250000000000000	0.005499203778201
1.450000000000000	0.008081748825716
1.649999999999999	0.005817281107043
1.850000000000001	0.003092057811656
2.049999999999999	0.001699977235083
2.250000000000000	0.000971771731916
2.450000000000001	0.000574221943144
2.649999999999999	0.000349103121915
2.850000000000001	0.000217554171507


==> 2/Unif.txt <==
S Z
0.001000000000000	5.600234663207582
0.050000000000000	2.629460350762574
0.250000000000000	1.294885369248553
0.450000000000000	0.798987955536310
0.650000000000000	0.509547539760993
0.850000000000000	0.322948416735325
1.050000000000000	0.199322512390764
1.250000000000000	0.118508624291028
1.450000000000000	0.068840880771200
1.649999999999999	0.040690324810511
1.850000000000001	0.024943772047710
2.049999999999998	0.015747404335605
2.250000000000000	0.010154563868215
2.450000000000002	0.006654765648954
2.649999999999999	0.004418999346070
2.850000000000001	0.002967985779405


==> 3/Exact.txt <==
S Z
0.001	1.099279178
0.150	1.203706145
0.250	1.279641315
0.350	1.360590471
0.450	1.446939907
0.550   1.5394
0.650	1.638233581
0.750	1.745237265
0.850	1.863060474
0.950	1.999575197
1.050	2.163087508
1.150	2.344577659
1.250	2.534218969
1.350	2.728008989
1.450	2.924154899
1.550	3.12171296



==> 3/Imp.txt <==
S Z
0.001	1.099279234845313
0.050	1.132502745807813
0.150	1.203713694275000
0.250	1.279645804745313
0.350	1.359927200825000
0.450	1.440827753268750
0.550	1.475573709962500
0.650	1.563612908639063
0.750	1.679471011650000
0.850	1.827627794092188
0.950	1.984549773098438
1.050	2.161736191646875
1.150	2.343744728289062
1.250	2.533772198875000
1.350	2.727935475417187
1.450	2.923992762998437
1.550	3.121637343992187



==> 3/SW.txt <==
S Z
0.001	1.099279160418750
0.050	1.132504876900000
0.150	1.203726990635938
0.350	1.360697044901563
0.450	1.447093177021875
0.550	1.539423315903125
0.650	1.638584768279687
0.750	1.745626357965625
0.850	1.864275614612500
0.950	2.013625348137500
1.050	2.193940206350000
1.150	2.427651946200000
1.250	2.692697004965625
1.350	3.014022329401563
1.450	3.339107358398437
1.550	3.637252674776563


==> 3/UniD.txt <==
S Z
0.15    -0.3434023
0.25	0.158296016184375
0.35	0.545349320284375
0.45	0.838454480335937
0.55	1.087425433415625
0.65	1.322361485375000
0.75	1.547607615425000
0.85	1.751377867260937
0.95	1.951409340176563
1.05	2.146960988262500
1.15	2.346911799701563
1.25	2.534845170526562
1.35	2.733704319967188
1.45	2.928825481703125
1.55	3.124695644610938


==> 3/UniP.txt <==
S Z
0.001	1.099279173545312
0.050	1.132506186592187
0.150	1.203758466632812
0.250	1.279919516595313
0.350	1.372792202182813
0.450	1.449269154946875
0.550	1.544630073898438
0.650	1.647632968185938
0.750	1.760863916985937
0.850	1.875832794246875
0.950	2.040016555404688
1.050	2.122012486390625
1.150	2.255145159171875
1.250	2.365595629301563
1.350	2.475891880689062
1.450	2.597435817192188
1.550	2.721335618023438


==> 4/minL_beta1_thresh0.001.txt <==
S Z
4.000000000000000	4095.719999999999800
5.000000000000000	18384.080000000001746
6.000000000000000	91793.960000000006403
7.000000000000000	2267764.799999999813735
8.000000000000000	27611160.000000000000000


==> 4/minL_beta1_thresh0.01.txt <==
S Z
4.0	143.328000000000003
5.0	421.480000000000018
6.000000000000000	5115.564000000000306
7.000000000000000	95550.399999999994179
8.000000000000000	4000624.000000000000000
9.000000000000000	67908360.000000000000000

==> 4/minL_beta2_thresh0.001.txt <==
S Z
4.000000000000000	11862.615999999999985
5.000000000000000	100415.395999999993364
6.000000000000000	3444313.344000000040978
7.000000000000000	34000010.000000000000000
8.000000000000000	71790677.312000006437302

==> 4/minL_beta2_thresh0.01.txt <==
S Z
4.000000000000000	339.096000000000004
5.000000000000000	3122.503999999999905
6.000000000000000	48669.059999999997672
7.000000000000000	1424588.932000000029802
8.000000000000000	16010000.419999999925494
9.000000000000000	53377212.799999997019768

==> 4/minL_beta3_thresh0.001.txt <==
S Z
4.000000000000000	1918.407999999999902
5.000000000000000	2654.503999999999905
6.000000000000000	5109.043999999999869
7.000000000000000	4163.420000000000073
8.000000000000000	16769.484000000000378
9.000000000000000	17107.687999999998283
10.000000000000000	38897.707999999998719
11.000000000000000	131885.715999999985797
12.000000000000000	224015.459999999991851
13.000000000000000	965297.836000000010245
14.000000000000000	2744040.072000000160187


==> 4/minL_beta3_thresh0.01.txt <==
S Z
4.000000000000000	45.887999999999998
5.000000000000000	33.252000000000002
6.000000000000000	36.200000000000003
7.000000000000000	30.768000000000001
8.000000000000000	19.852000000000000
9.000000000000000	24.568000000000001
10.000000000000000	25.084000000000000
11.000000000000000	32.003999999999998
12.000000000000000	31.244000000000000
13.000000000000000	33.892000000000003
14.000000000000000	36.368000000000002


==> 4/minL_beta4_thresh0.001.txt <==
S Z
4.000000000000000	245.747999999999990
5.000000000000000	92.739999999999995
6.000000000000000	69.712000000000003
7.000000000000000	108.072000000000003
8.000000000000000	92.784000000000006
9.000000000000000	60.628000000000000
10.000000000000000	85.147999999999996
11.000000000000000	101.456000000000003
12.000000000000000	90.060000000000002
13.000000000000000	204.895999999999987
14.000000000000000	160.527999999999992


==> 4/minL_beta4_thresh0.01.txt <==
S Z
4.000000000000000	4.596000000000000
5.000000000000000	2.356000000000000
6.000000000000000	1.888000000000000
7.000000000000000	1.696000000000000
8.000000000000000	2.296000000000000
9.000000000000000	1.444000000000000
10.000000000000000	1.256000000000000
11.000000000000000	1.220000000000000
12.000000000000000	1.128000000000000
13.000000000000000	1.140000000000000
14.000000000000000	1.084000000000000


==> 5/aZS1.txt <==
S Z
1 5.484707
2 5.488437
3 5.490507
4 5.490340
5 5.490209
6 5.490097
7 5.490109
8 5.490049
9 5.489977
10 5.489914
20 5.489624
30 5.491146
40 5.491085
50 5.490971
60 5.491221
70 5.491226
80 5.491167
90 5.491122
100 5.491102
200 5.491523
300 5.493436
400 5.493259
500 5.493124
600 5.494050
700 5.493977
800 5.493897
900 5.493832
1000 5.493768
2000 5.493387
3000 5.493266
4000 5.493141
5000 5.493051
6000 5.492990
7000 5.493039
8000 5.492992
9000 5.492938
10000 5.492916
20000 5.493116
30000 5.492968
40000 5.492964
50000 5.492937
60000 5.492889
70000 5.492873
80000 5.492932
90000 5.493015
100000 5.493002
200000 5.493120
300000 5.493054
400000 5.493062
500000 5.493095
600000 5.493061
700000 5.493086
800000 5.493091
900000 5.493072
1000000 5.493070
2000000 5.493022
3000000 5.492998
4000000 5.493005
5000000 5.493008
6000000 5.493003
7000000 5.493030
8000000 5.493033
9000000 5.493027
10000000 5.493081


==> 5/aZS2.txt <==
S Z
1 5.492258
2 5.491825
3 5.491572
4 5.491392
5 5.491783
6 5.491669
7 5.492452
8 5.492369
9 5.492295
10 5.492232
20 5.492092
30 5.491849
40 5.491870
50 5.492064
60 5.492126
70 5.492033
80 5.491955
90 5.492438
100 5.492373
200 5.492004
300 5.491986
400 5.491937
500 5.491829
600 5.491765
700 5.491900
800 5.492002
900 5.491953
1000 5.491982
2000 5.492396
3000 5.492482
4000 5.492724
5000 5.492744
6000 5.492714
7000 5.492722
8000 5.492728
9000 5.492696
10000 5.492685
20000 5.492728
30000 5.492877
40000 5.492824
50000 5.492810
60000 5.492770
70000 5.492770
80000 5.492766
90000 5.492755
100000 5.492772
200000 5.492950
300000 5.492976
400000 5.493024
500000 5.492987
600000 5.493033
700000 5.493032
800000 5.493007
900000 5.493022
1000000 5.493043
2000000 5.493032
3000000 5.493051
4000000 5.493029
5000000 5.493032
6000000 5.493027
7000000 5.493021
8000000 5.493021
9000000 5.493024
10000000 5.493025


==> 5/aZS3.txt <==
S Z
1 5.494224
2 5.493812
3 5.493559
4 5.493383
5 5.493244
6 5.493130
7 5.493122
8 5.493046
9 5.492973
10 5.492907
20 5.492566
30 5.492668
40 5.492496
50 5.492368
60 5.492267
70 5.492283
80 5.492206
90 5.492149
100 5.492091
200 5.491771
300 5.491919
400 5.492363
500 5.492592
600 5.492708
700 5.492622
800 5.492599
900 5.492544
1000 5.492589
2000 5.492829
3000 5.492691
4000 5.492689
5000 5.492724
6000 5.492677
7000 5.492863
8000 5.492834
9000 5.492876
10000 5.492850
20000 5.492907
30000 5.492882
40000 5.493268
50000 5.493188
60000 5.493120
70000 5.493058
80000 5.493023
90000 5.493009
100000 5.492977
200000 5.493219
300000 5.493113
400000 5.493083
500000 5.493089
600000 5.493061
700000 5.493047
800000 5.493026
900000 5.493009
1000000 5.493007
2000000 5.493051
3000000 5.493102
4000000 5.493094
5000000 5.493126
6000000 5.493117
7000000 5.493106
8000000 5.493113
9000000 5.493116
10000000 5.493109


==> 5/aZS4.txt <==
S Z
1 5.489898
2 5.489467
3 5.489268
4 5.489114
5 5.489801
6 5.489788
7 5.489694
8 5.489618
9 5.489905
10 5.489840
20 5.491145
30 5.490987
40 5.491171
50 5.492053
60 5.491978
70 5.492352
80 5.492271
90 5.492201
100 5.492152
200 5.491874
300 5.492122
400 5.492136
500 5.492252
600 5.492231
700 5.492196
800 5.492529
900 5.492512
1000 5.492531
2000 5.492985
3000 5.492836
4000 5.492993
5000 5.492962
6000 5.492939
7000 5.492953
8000 5.492898
9000 5.492854
10000 5.492897
20000 5.492861
30000 5.492772
40000 5.492733
50000 5.492717
60000 5.492751
70000 5.492840
80000 5.492861
90000 5.492915
100000 5.492921
200000 5.492941
300000 5.493012
400000 5.493022
500000 5.492995
600000 5.493000
700000 5.493002
800000 5.493004
900000 5.492993
1000000 5.492999
2000000 5.493000
3000000 5.493037
4000000 5.493015
5000000 5.493004
6000000 5.493001
7000000 5.493014
8000000 5.493028
9000000 5.493020
10000000 5.493016


==> 5/aZS5.txt <==
S Z
1 5.487667
2 5.492936
3 5.492682
4 5.492503
5 5.492408
6 5.492294
7 5.492197
8 5.492123
9 5.492049
10 5.491985
20 5.491930
30 5.491879
40 5.491994
50 5.491885
60 5.491778
70 5.491695
80 5.491627
90 5.491585
100 5.491778
200 5.491946
300 5.492376
400 5.493146
500 5.493438
600 5.493333
700 5.493248
800 5.493166
900 5.493217
1000 5.493169
2000 5.492857
3000 5.492804
4000 5.492953
5000 5.492900
6000 5.492951
7000 5.493439
8000 5.493372
9000 5.493315
10000 5.493351
20000 5.493264
30000 5.493137
40000 5.493055
50000 5.492999
60000 5.492955
70000 5.493098
80000 5.493076
90000 5.493077
100000 5.493039
200000 5.492925
300000 5.492931
400000 5.492936
500000 5.492913
600000 5.492929
700000 5.492972
800000 5.493315
900000 5.493375
1000000 5.493340
2000000 5.493204
3000000 5.493213
4000000 5.493168
5000000 5.493150
6000000 5.493133
7000000 5.493110
8000000 5.493096
9000000 5.493090
10000000 5.493088


==> 5/aZU1.txt <==
S Z
1 5.480241
2 5.482405
3 5.482402
4 5.482223
5 5.485016
6 5.484903
7 5.484807
8 5.485796
9 5.485722
10 5.485657
20 5.488021
30 5.488942
40 5.488806
50 5.488860
60 5.488785
70 5.488693
80 5.488804
90 5.490687
100 5.490621
200 5.490979
300 5.490738
400 5.490786
500 5.490819
600 5.490770
700 5.492491
800 5.492414
900 5.492788
1000 5.492725
2000 5.492300
3000 5.492300
4000 5.492135
5000 5.492009
6000 5.491912
7000 5.491829
8000 5.491814
9000 5.493050
10000 5.492991
20000 5.493197
30000 5.493006
40000 5.492891
50000 5.492758
60000 5.492664
70000 5.492612
80000 5.492579
90000 5.492520
100000 5.492465
200000 5.492386
300000 5.492267
400000 5.492258
500000 5.492253
600000 5.492267
700000 5.492951
800000 5.492905
900000 5.492847
1000000 5.492827
2000000 5.492790
3000000 5.492674
4000000 5.492923
5000000 5.493019
6000000 5.493006
7000000 5.492990
8000000 5.493002
9000000 5.492995
10000000 5.492966


==> 5/aZU2.txt <==
S Z
1 5.476757
2 5.485571
3 5.485906
4 5.485798
5 5.486112
6 5.487323
7 5.487371
8 5.488170
9 5.488184
10 5.488121
20 5.488514
30 5.489573
40 5.489424
50 5.490607
60 5.490502
70 5.490409
80 5.490325
90 5.490254
100 5.490190
200 5.489856
300 5.491170
400 5.491053
500 5.490926
600 5.490907
700 5.490837
800 5.492812
900 5.492738
1000 5.492673
2000 5.492271
3000 5.492229
4000 5.492099
5000 5.492044
6000 5.491949
7000 5.491866
8000 5.491800
9000 5.491749
10000 5.491714
20000 5.492567
30000 5.492448
40000 5.492310
50000 5.492221
60000 5.492301
70000 5.492244
80000 5.493205
90000 5.493139
100000 5.493169
200000 5.492815
300000 5.493028
400000 5.493021
500000 5.492980
600000 5.492899
700000 5.492844
800000 5.492804
900000 5.492890
1000000 5.492869
2000000 5.492781
3000000 5.492689
4000000 5.492695
5000000 5.492816
6000000 5.492962
7000000 5.492904
8000000 5.492934
9000000 5.492899
10000000 5.492885


==> 5/aZU3.txt <==
S Z
1 5.488511
2 5.488094
3 5.487840
4 5.487662
5 5.488050
6 5.487936
7 5.490227
8 5.490146
9 5.490073
10 5.490007
20 5.489747
30 5.489494
40 5.490067
50 5.489989
60 5.489878
70 5.490591
80 5.490510
90 5.491558
100 5.491492
200 5.491083
300 5.490897
400 5.490726
500 5.490665
600 5.490570
700 5.490709
800 5.490634
900 5.491335
1000 5.491270
2000 5.491007
3000 5.490982
4000 5.490844
5000 5.490829
6000 5.490784
7000 5.490719
8000 5.492647
9000 5.492577
10000 5.492522
20000 5.494430
30000 5.494180
40000 5.494004
50000 5.493920
60000 5.493810
70000 5.493716
80000 5.493635
90000 5.493565
100000 5.493504
200000 5.493217
300000 5.493083
400000 5.492970
500000 5.492994
600000 5.492914
700000 5.492968
800000 5.492909
900000 5.492851
1000000 5.492801
2000000 5.493068
3000000 5.492913
4000000 5.492858
5000000 5.492813
6000000 5.492792
7000000 5.492880
8000000 5.492845
9000000 5.493535
10000000 5.493499


==> 5/aZU4.txt <==
S Z
1 5.482425
2 5.484336
3 5.488892
4 5.488712
5 5.488573
6 5.488459
7 5.488364
8 5.488283
9 5.488210
10 5.488144
20 5.488223
30 5.488138
40 5.493866
50 5.493726
60 5.493613
70 5.493517
80 5.493433
90 5.493360
100 5.493294
200 5.492861
300 5.492612
400 5.492438
500 5.492304
600 5.492191
700 5.492095
800 5.492014
900 5.491956
1000 5.491903
2000 5.491540
3000 5.491460
4000 5.491394
5000 5.491472
6000 5.491609
7000 5.491576
8000 5.491590
9000 5.491521
10000 5.491465
20000 5.492219
30000 5.492488
40000 5.492582
50000 5.492453
60000 5.492379
70000 5.492335
80000 5.492268
90000 5.492314
100000 5.492292
200000 5.492947
300000 5.495092
400000 5.494915
500000 5.494777
600000 5.494666
700000 5.494572
800000 5.494491
900000 5.494419
1000000 5.494369
2000000 5.494023
3000000 5.493822
4000000 5.493679
5000000 5.493593
6000000 5.493506
7000000 5.493440
8000000 5.493375
9000000 5.493347
10000000 5.493312


==> 5/aZU5.txt <==
S Z
1 5.486389
2 5.485964
3 5.485713
4 5.485828
5 5.486044
6 5.485970
7 5.488412
8 5.488376
9 5.488316
10 5.488250
20 5.487855
30 5.488790
40 5.488634
50 5.488508
60 5.489167
70 5.489219
80 5.489267
90 5.489260
100 5.489194
200 5.490911
300 5.490689
400 5.490627
500 5.490506
600 5.490494
700 5.490411
800 5.491880
900 5.491807
1000 5.491745
2000 5.491365
3000 5.491448
4000 5.491420
5000 5.492345
6000 5.492287
7000 5.492216
8000 5.492137
9000 5.492079
10000 5.492016
20000 5.492750
30000 5.492541
40000 5.492425
50000 5.492372
60000 5.492278
70000 5.492270
80000 5.492218
90000 5.492187
100000 5.492142
200000 5.492379
300000 5.492263
400000 5.492288
500000 5.492279
600000 5.492317
700000 5.492298
800000 5.492327
900000 5.492307
1000000 5.493157
2000000 5.492915
3000000 5.493081
4000000 5.493035
5000000 5.493030
6000000 5.492994
7000000 5.493015
8000000 5.493240
9000000 5.493192
10000000 5.493159


==> 6/Z1.txt <==
S Z
1 6.002995
2 6.003028
3 6.003041
4 6.003056
5 6.003062
6 6.003094
7 6.003094
8 6.003119
9 6.003118
10 6.003130
20 6.003120
30 6.003122
40 6.003120
50 6.003127
60 6.003133
70 6.003139
80 6.003136
90 6.003137
100 6.003142
200 6.003142
300 6.003143
400 6.003144
500 6.003141
600 6.003142
700 6.003142
800 6.003142
900 6.003142
1000 6.003141
2000 6.003142
3000 6.003143
4000 6.003141
5000 6.003141
6000 6.003141
7000 6.003141
8000 6.003141
9000 6.003142
10000 6.003141
20000 6.003141
30000 6.003141
40000 6.003141
50000 6.003141
60000 6.003141
70000 6.003141
80000 6.003141
90000 6.003141
100000 6.003141
200000 6.003141
300000 6.003141
400000 6.003141
500000 6.003141
600000 6.003141
700000 6.003141
800000 6.003141
900000 6.003141
1000000 6.003141


==> 6/Z10.txt <==
S Z
1 6.003120
2 6.003111
3 6.003088
4 6.003097
5 6.003084
6 6.003081
7 6.003084
8 6.003085
9 6.003106
10 6.003113
20 6.003133
30 6.003140
40 6.003142
50 6.003144
60 6.003147
70 6.003152
80 6.003145
90 6.003145
100 6.003146
200 6.003148
300 6.003146
400 6.003146
500 6.003147
600 6.003145
700 6.003144
800 6.003144
900 6.003144
1000 6.003144
2000 6.003144
3000 6.003142
4000 6.003141
5000 6.003141
6000 6.003142
7000 6.003142
8000 6.003142
9000 6.003142
10000 6.003142
20000 6.003142
30000 6.003141
40000 6.003141
50000 6.003141
60000 6.003141
70000 6.003142
80000 6.003141
90000 6.003141
100000 6.003141
200000 6.003141
300000 6.003141
400000 6.003141
500000 6.003141
600000 6.003141
700000 6.003141
800000 6.003141
900000 6.003141
1000000 6.003141


==> 6/Z11.txt <==
S Z
1 6.003044
2 6.003152
3 6.003200
4 6.003166
5 6.003160
6 6.003170
7 6.003159
8 6.003157
9 6.003158
10 6.003156
20 6.003152
30 6.003149
40 6.003145
50 6.003148
60 6.003141
70 6.003141
80 6.003140
90 6.003139
100 6.003138
200 6.003138
300 6.003141
400 6.003144
500 6.003144
600 6.003142
700 6.003142
800 6.003143
900 6.003143
1000 6.003143
2000 6.003139
3000 6.003141
4000 6.003140
5000 6.003140
6000 6.003140
7000 6.003140
8000 6.003141
9000 6.003141
10000 6.003141
20000 6.003141
30000 6.003141
40000 6.003141
50000 6.003141
60000 6.003141
70000 6.003141
80000 6.003141
90000 6.003141
100000 6.003141
200000 6.003141
300000 6.003141
400000 6.003141
500000 6.003141
600000 6.003141
700000 6.003141
800000 6.003141
900000 6.003141
1000000 6.003141


==> 6/Z12.txt <==
S Z
1 6.003267
2 6.003186
3 6.003138
4 6.003111
5 6.003117
6 6.003129
7 6.003126
8 6.003126
9 6.003130
10 6.003125
20 6.003138
30 6.003134
40 6.003131
50 6.003130
60 6.003132
70 6.003136
80 6.003133
90 6.003131
100 6.003131
200 6.003141
300 6.003144
400 6.003144
500 6.003141
600 6.003142
700 6.003142
800 6.003143
900 6.003143
1000 6.003143
2000 6.003143
3000 6.003142
4000 6.003142
5000 6.003142
6000 6.003142
7000 6.003142
8000 6.003142
9000 6.003142
10000 6.003142
20000 6.003142
30000 6.003142
40000 6.003141
50000 6.003141
60000 6.003141
70000 6.003141
80000 6.003141
90000 6.003141
100000 6.003141
200000 6.003141
300000 6.003141
400000 6.003141
500000 6.003141
600000 6.003141
700000 6.003141
800000 6.003141
900000 6.003141
1000000 6.003141


==> 6/Z2.txt <==
S Z
1 6.003079
2 6.003116
3 6.003120
4 6.003140
5 6.003140
6 6.003138
7 6.003132
8 6.003129
9 6.003133
10 6.003137
20 6.003144
30 6.003149
40 6.003151
50 6.003150
60 6.003148
70 6.003145
80 6.003141
90 6.003138
100 6.003138
200 6.003144
300 6.003142
400 6.003142
500 6.003143
600 6.003142
700 6.003143
800 6.003142
900 6.003141
1000 6.003141
2000 6.003142
3000 6.003141
4000 6.003142
5000 6.003142
6000 6.003142
7000 6.003141
8000 6.003141
9000 6.003141
10000 6.003142
20000 6.003142
30000 6.003142
40000 6.003141
50000 6.003142
60000 6.003142
70000 6.003142
80000 6.003142
90000 6.003142
100000 6.003142
200000 6.003142
300000 6.003142
400000 6.003142
500000 6.003142
600000 6.003142
700000 6.003142
800000 6.003142
900000 6.003142
1000000 6.003142


==> 6/Z3.txt <==
S Z
1 6.003245
2 6.003182
3 6.003152
4 6.003133
5 6.003129
6 6.003137
7 6.003136
8 6.003128
9 6.003138
10 6.003136
20 6.003127
30 6.003139
40 6.003138
50 6.003137
60 6.003136
70 6.003134
80 6.003134
90 6.003134
100 6.003136
200 6.003136
300 6.003142
400 6.003142
500 6.003141
600 6.003142
700 6.003144
800 6.003145
900 6.003146
1000 6.003146
2000 6.003144
3000 6.003142
4000 6.003141
5000 6.003141
6000 6.003142
7000 6.003142
8000 6.003141
9000 6.003142
10000 6.003142
20000 6.003141
30000 6.003141
40000 6.003141
50000 6.003141
60000 6.003141
70000 6.003141
80000 6.003141
90000 6.003141
100000 6.003141
200000 6.003141
300000 6.003141
400000 6.003141
500000 6.003141
600000 6.003141
700000 6.003141
800000 6.003141
900000 6.003141
1000000 6.003141


==> 6/Z4.txt <==
S Z
1 6.003295
2 6.003237
3 6.003213
4 6.003192
5 6.003198
6 6.003198
7 6.003189
8 6.003177
9 6.003174
10 6.003173
20 6.003154
30 6.003137
40 6.003139
50 6.003137
60 6.003139
70 6.003144
80 6.003144
90 6.003145
100 6.003149
200 6.003143
300 6.003144
400 6.003143
500 6.003142
600 6.003142
700 6.003143
800 6.003141
900 6.003141
1000 6.003140
2000 6.003140
3000 6.003142
4000 6.003142
5000 6.003142
6000 6.003142
7000 6.003142
8000 6.003142
9000 6.003142
10000 6.003142
20000 6.003142
30000 6.003142
40000 6.003142
50000 6.003142
60000 6.003142
70000 6.003142
80000 6.003142
90000 6.003142
100000 6.003142
200000 6.003142
300000 6.003142
400000 6.003142
500000 6.003142
600000 6.003142
700000 6.003142
800000 6.003142
900000 6.003141
1000000 6.003141


==> 6/Z5.txt <==
S Z
1 6.003158
2 6.003144
3 6.003140
4 6.003157
5 6.003151
6 6.003152
7 6.003152
8 6.003162
9 6.003151
10 6.003152
20 6.003138
30 6.003139
40 6.003142
50 6.003141
60 6.003140
70 6.003139
80 6.003146
90 6.003148
100 6.003146
200 6.003143
300 6.003145
400 6.003147
500 6.003148
600 6.003146
700 6.003146
800 6.003146
900 6.003147
1000 6.003147
2000 6.003144
3000 6.003143
4000 6.003143
5000 6.003143
6000 6.003142
7000 6.003142
8000 6.003141
9000 6.003141
10000 6.003141
20000 6.003141
30000 6.003141
40000 6.003141
50000 6.003141
60000 6.003141
70000 6.003141
80000 6.003141
90000 6.003141
100000 6.003141
200000 6.003141
300000 6.003141
400000 6.003141
500000 6.003141
600000 6.003141
700000 6.003141
800000 6.003141
900000 6.003141
1000000 6.003141


==> 6/Z6.txt <==
S Z
1 6.003172
2 6.003177
3 6.003185
4 6.003184
5 6.003160
6 6.003163
7 6.003156
8 6.003162
9 6.003159
10 6.003159
20 6.003142
30 6.003145
40 6.003154
50 6.003153
60 6.003154
70 6.003147
80 6.003149
90 6.003148
100 6.003146
200 6.003139
300 6.003138
400 6.003138
500 6.003139
600 6.003141
700 6.003141
800 6.003141
900 6.003142
1000 6.003142
2000 6.003140
3000 6.003141
4000 6.003142
5000 6.003141
6000 6.003141
7000 6.003141
8000 6.003141
9000 6.003141
10000 6.003141
20000 6.003142
30000 6.003142
40000 6.003142
50000 6.003141
60000 6.003141
70000 6.003141
80000 6.003141
90000 6.003141
100000 6.003141
200000 6.003141
300000 6.003141
400000 6.003141
500000 6.003141
600000 6.003141
700000 6.003141
800000 6.003141
900000 6.003141
1000000 6.003141


==> 6/Z7.txt <==
S Z
1 6.003044
2 6.003014
3 6.003065
4 6.003073
5 6.003101
6 6.003106
7 6.003117
8 6.003103
9 6.003103
10 6.003109
20 6.003123
30 6.003142
40 6.003135
50 6.003137
60 6.003136
70 6.003141
80 6.003139
90 6.003141
100 6.003141
200 6.003146
300 6.003144
400 6.003144
500 6.003143
600 6.003142
700 6.003143
800 6.003143
900 6.003144
1000 6.003143
2000 6.003141
3000 6.003143
4000 6.003142
5000 6.003142
6000 6.003142
7000 6.003142
8000 6.003142
9000 6.003143
10000 6.003142
20000 6.003142
30000 6.003142
40000 6.003142
50000 6.003142
60000 6.003142
70000 6.003142
80000 6.003142
90000 6.003142
100000 6.003142
200000 6.003141
300000 6.003142
400000 6.003141
500000 6.003141
600000 6.003142
700000 6.003141
800000 6.003141
900000 6.003141
1000000 6.003141


==> 6/Z8.txt <==
S Z
1 6.002979
2 6.003013
3 6.003016
4 6.003084
5 6.003121
6 6.003126
7 6.003129
8 6.003125
9 6.003127
10 6.003130
20 6.003139
30 6.003145
40 6.003145
50 6.003143
60 6.003152
70 6.003149
80 6.003150
90 6.003150
100 6.003149
200 6.003148
300 6.003141
400 6.003142
500 6.003140
600 6.003142
700 6.003141
800 6.003141
900 6.003140
1000 6.003141
2000 6.003141
3000 6.003142
4000 6.003142
5000 6.003141
6000 6.003141
7000 6.003142
8000 6.003141
9000 6.003142
10000 6.003142
20000 6.003141
30000 6.003142
40000 6.003142
50000 6.003142
60000 6.003142
70000 6.003142
80000 6.003142
90000 6.003142
100000 6.003142
200000 6.003142
300000 6.003142
400000 6.003141
500000 6.003141
600000 6.003141
700000 6.003141
800000 6.003141
900000 6.003141
1000000 6.003141


==> 6/Z9.txt <==
S Z
1 6.003206
2 6.003167
3 6.003160
4 6.003142
5 6.003129
6 6.003122
7 6.003148
8 6.003157
9 6.003140
10 6.003145
20 6.003160
30 6.003147
40 6.003142
50 6.003140
60 6.003142
70 6.003142
80 6.003140
90 6.003140
100 6.003139
200 6.003140
300 6.003141
400 6.003139
500 6.003141
600 6.003141
700 6.003139
800 6.003140
900 6.003139
1000 6.003139
2000 6.003140
3000 6.003141
4000 6.003141
5000 6.003141
6000 6.003141
7000 6.003141
8000 6.003141
9000 6.003141
10000 6.003141
20000 6.003141
30000 6.003141
40000 6.003141
50000 6.003141
60000 6.003141
70000 6.003141
80000 6.003141
90000 6.003141
100000 6.003141
200000 6.003141
300000 6.003141
400000 6.003141
500000 6.003141
600000 6.003141
700000 6.003141
800000 6.003141
900000 6.003141
1000000 6.003141


==> 7/BP.txt <==
S Z
0.001000000000000	0.000000000000021
0.050000000000000	0.000000138853674
0.250000000000000	0.000087739598429
0.450000000000000	0.000933089124809
0.650000000000000	0.004171810598661
0.850000000000000	0.010271590143516
1.050000000000000	0.001644218976660
1.250000000000000	0.000603856498171
1.450000000000000	0.000439191438337
1.650000000000000	0.000371975085805
1.850000000000000	0.000328610686094
2.050000000000000	0.000295785304786
2.250000000000000	0.000269372274915
2.450000000000000	0.000247449231385
2.650000000000000	0.000228887952796
2.850000000000000	0.000212942167894


==> 7/GBPLoop4.txt <==
S Z
0.001000000000000	0.000000000026817
0.050000000000000	0.000000000031029
0.250000000000000	0.000000007112031
0.450000000000000	0.000001244117667
0.650000000000000	0.000049445416484
0.850000000000000	0.001153201066168
1.050000000000000	0.000893840995572
1.250000000000000	0.000530567264575
1.450000000000000	0.000429904656621
1.650000000000000	0.000370625364227
1.850000000000000	0.000328397373563
2.050000000000000	0.000295749720717
2.250000000000000	0.000269366173065
2.450000000000000	0.000247448202175
2.650000000000000	0.000237836736435
2.850000000000000	0.000216670881301


==> 7/Imp.txt <==
S Z
0.001000000000000	0.000001514083118
0.050000000000000	0.000002845040476
0.250000000000000	0.000103415655869
0.450000000000000	0.030555422989382
0.650000000000000	0.062095196792551
0.850000000000000	0.021929485942837
1.050000000000000	0.001334586320772
1.250000000000000	0.000146828646079
1.450000000000000	0.000047874221768
1.649999999999999	0.000014390892305
1.850000000000001	0.000006605133485
2.050000000000000	0.000002178328154
2.250000000000000	0.000000415369335
2.450000000000001	0.000000206632518
2.649999999999999	0.000000120180032
2.850000000000001	0.000000047185119


==> 7/Tree.txt <==
S Z
0.001000000000000	0.000000000000015
0.050000000000000	0.000000093298670
0.250000000000000	0.000059071034367
0.450000000000000	0.000631952990999
0.650000000000000	0.002865319380410
0.850000000000000	0.008015495733185
1.050000000000000	0.001453572293711
1.250000000000000	0.000582571656788
1.450000000000000	0.000436343561502
1.650000000000000	0.000371549745613
1.850000000000000	0.000328542413542
2.050000000000000	0.000295773792498
2.250000000000000	0.000269370264914
2.450000000000000	0.000247448872016
2.650000000000000	0.000228887887240
2.850000000000000	0.000212942155779


==> 7/Unif.txt <==
S Z
0.001000000000000	6.306448351197588
0.050000000000000	3.038272447716601
0.250000000000000	1.511806680079076
0.450000000000000	0.931890683504289
0.650000000000000	0.571418878107858
0.850000000000000	0.357342453716970
1.050000000000000	0.231143056827534
1.250000000000000	0.168028766137308
1.450000000000000	0.124565497714170
1.649999999999999	0.105384838214894
1.850000000000001	0.087149558182914
2.050000000000000	0.082647603915250
2.250000000000000	0.073286840921923
2.450000000000000	0.067166834313976
2.649999999999999	0.059385928412178
2.850000000000001	0.058742000665289


==> 8/BP.txt <==
S Z
0.001000000000000	0.000000000000011
0.050000000000000	0.000000136927972
0.250000000000000	0.000086574778608
0.450000000000000	0.000918961781096
0.650000000000000	0.004027085714562
0.850000000000000	0.005763236326324
1.050000000000000	0.000573900898228
1.250000000000000	0.000079313042651
1.450000000000000	0.000025806036902
1.650000000000000	0.000016774952778
1.850000000000000	0.000013985046850
2.050000000000000	0.000012438400726
2.250000000000000	0.000011300948698
2.450000000000000	0.000010379304253
2.650000000000000	0.000009604155197
2.850000000000000	0.000008939348764


==> 8/GBPLoop4.txt <==
S Z
0.001000000000000	0.000000000054938
0.050000000000000	0.000000000007252
0.250000000000000	0.000000007149896
0.450000000000000	0.000001262386241
0.650000000000000	0.000049957540920
0.850000000000000	0.000607321976169
1.050000000000000	0.000072469027615
1.250000000000000	0.000025003523947
1.450000000000000	0.000018649156465
1.650000000000000	0.000015713972764
1.850000000000000	0.000013815444552
2.050000000000000	0.000012409928226
2.250000000000000	0.000011296049336
2.450000000000000	0.000010378499147
2.650000000000000	0.000009604073590
2.850000000000000	0.000012455198615


==> 8/Imp.txt <==
S Z
0.001000000000000	0.000001865531336
0.050000000000000	0.000027491675798
0.250000000000000	0.000876740456888
0.450000000000000	0.047320890629440
0.650000000000000	0.048397406565478
0.850000000000000	0.012364099458114
1.050000000000000	0.001481009131600
1.250000000000000	0.000029052916272
1.450000000000000	0.000031910476257
1.649999999999999	0.000011814451488
1.850000000000001	0.000004533431665
2.050000000000000	0.000001716132812
2.250000000000000	0.000000252114320
2.450000000000000	0.000000207692859
2.649999999999999	0.000000015064395
2.850000000000001	0.000000051188227


==> 8/Tree.txt <==
S Z
0.001000000000000	0.000000000000013
0.050000000000000	0.000000092004840
0.250000000000000	0.000058287233390
0.450000000000000	0.000622394403181
0.650000000000000	0.002767048673569
0.850000000000000	0.004490472906930
1.050000000000000	0.000439194656631
1.250000000000000	0.000063248723716
1.450000000000000	0.000023592655060
1.650000000000000	0.000016439087188
1.850000000000000	0.000013930613329
2.050000000000000	0.000012429165644
2.250000000000000	0.000011299329693
2.450000000000000	0.000010379013892
2.650000000000000	0.000009604102125
2.850000000000000	0.000008939338945


==> 8/Unif.txt <==
S Z
0.001000000000000	5.981550633058543
0.050000000000000	2.883947381227070
0.250000000000000	1.411659513797443
0.450000000000000	0.839784244387035
0.650000000000000	0.499462096600107
0.850000000000000	0.300645698490862
1.050000000000000	0.190412676993738
1.250000000000000	0.136778038337095
1.450000000000000	0.107746553423882
1.649999999999999	0.096948899240320
1.850000000000001	0.073192621501868
2.050000000000000	0.071516623019675
2.250000000000000	0.059911004290020
2.450000000000001	0.058349310010254
2.649999999999999	0.053609896886625
2.850000000000001	0.051055805534251


==> 9/BP.txt <==
S Z
0.001000000000000	0.000000000000020
0.050000000000000	0.000000133126345
0.250000000000000	0.000083921712692
0.450000000000000	0.000874584571240
0.650000000000000	0.003328966847436
0.850000000000000	0.002075891875597
1.050000000000000	0.000249300294186
1.250000000000000	0.000030790859139
1.450000000000000	0.000004338049310
1.650000000000000	0.000000686140265
1.850000000000000	0.000000130357157
2.050000000000000	0.000000038639776
2.250000000000000	0.000000021670695
2.450000000000000	0.000000017533418
2.650000000000000	0.000000015807329
2.850000000000000	0.000000014648566


==> 9/GBPLoop4.txt <==
S Z
0.001000000000000	0.000000000012927
0.050000000000000	0.000000000115830
0.250000000000000	0.000000007369973
0.450000000000000	0.000001298943528
0.650000000000000	0.000042062330885
0.850000000000000	0.000083050973062
1.050000000000000	0.000003107514161
1.250000000000000	0.000000156688141
1.450000000000000	0.000000038220318
1.650000000000000	0.000000026631868
1.850000000000000	0.000000022802602
2.050000000000000	0.000000020370970
2.250000000000000	0.000000018527869
2.450000000000000	0.000000017032503
2.650000000000000	0.000000015774515
2.850000000000000	0.000003140146703


==> 9/Imp.txt <==
S Z
0.001000000000000	0.000010960485113
0.050000000000000	0.000142290813259
0.250000000000000	0.018603471377866
0.450000000000000	0.072433772229615
0.650000000000000	0.040197038012126
0.850000000000001	0.007289233599366
1.050000000000000	0.000758971960323
1.250000000000000	0.000091521163318
1.450000000000001	0.000035770780424
1.649999999999999	0.000011733179254
1.850000000000000	0.000004958360694
2.049999999999998	0.000001684674345
2.250000000000000	0.000000924118513
2.450000000000002	0.000000308392184
2.650000000000002	0.000000094147408
2.849999999999998	0.000000000346489


==> 9/Tree.txt <==
S Z
0.001000000000000	0.000000000000016
0.050000000000000	0.000000089450633
0.250000000000000	0.000056502317586
0.450000000000000	0.000592370145410
0.650000000000000	0.002295194735719
0.850000000000000	0.001536142975101
1.050000000000000	0.000178653425116
1.250000000000000	0.000021482405348
1.450000000000000	0.000002990319592
1.650000000000000	0.000000475777646
1.850000000000000	0.000000095675270
2.050000000000000	0.000000032688118
2.250000000000000	0.000000020622067
2.450000000000000	0.000000017343789
2.650000000000000	0.000000015772547
2.850000000000000	0.000000014642113


==> 9/Unif.txt <==
S Z
0.001000000000000	5.704223388865349
0.050000000000000	2.674939213227742
0.250000000000000	1.285532958678558
0.450000000000000	0.733886812234658
0.650000000000000	0.430225613046867
0.850000000000001	0.256649107601211
1.050000000000000	0.167952067091001
1.250000000000000	0.124948631237762
1.450000000000001	0.095812566008040
1.649999999999999	0.078886924310397
1.850000000000000	0.067830512466312
2.049999999999998	0.061763527345425
2.250000000000000	0.052310006200484
2.450000000000002	0.046870582388290
2.650000000000002	0.047193849425983
2.849999999999998	0.042816825591189

